Reconciling meta-learning and continual learning with online mixtures of tasks

Learning-to-learn or meta-learning leverages data-driven inductive bias to increase the efficiency of learning on a novel task. This approach encounters difficulty when transfer is not advantageous, for instance, when tasks are considerably dissimilar or change over time. We use the connection between gradient-based meta-learning and hierarchical Bayes to propose a Dirichlet process mixture of hierarchical Bayesian models over the parameters of an arbitrary parametric model such as a neural network. In contrast to consolidating inductive biases into a single set of hyperparameters, our approach of task-dependent hyperparameter selection better handles latent distribution shift, as demonstrated on a set of evolving, image-based, few-shot learning benchmarks.

==> data/aws_nbp/bnp_tagnostic.csv <==
itr,t1,t2,t3
0,0.27026666756719353,0.24295555690924325,0.25664444544663034
500,0.2582222235575318,0.25557777907699347,0.2533777791634202
1000,0.2701777786388993,0.2563333346818884,0.25704444567362467
1500,0.2809777792667349,0.2599777790158987,0.2622000014130026
2000,0.28882222312192124,0.26137777913361787,0.25433333445340395
2500,0.297044445288678,0.27046666827052834,0.2596222237745921
3000,0.3056000018492341,0.26991111246248084,0.2608666685596108
3500,0.30560000116626423,0.2693777792279919,0.26473333476732175
4000,0.306333335104088,0.2685111122454206,0.26231111271927754
4500,0.30824444618076086,0.2696666684001684,0.2618000008414189
5000,0.308777778968215,0.2711333347236117,0.2632888905828198
5500,0.30866666793823244,0.2700000014776985,0.26462222332755725
6000,0.307133334428072,0.26988889019936324,0.2634666685139139
6500,0.31053333460042876,0.2711333345497648,0.26348889046659074
7000,0.30984444516400494,0.27066666807979345,0.26584444555143516
7500,0.30768889022370177,0.2729555564125379,0.2633111125603318
8000,0.31048889028529325,0.2899555577461918,0.2794444457069039
8500,0.308555556734403,0.31091111231595275,0.28662222375472385
9000,0.3094000011806687,0.3152888894577821,0.2980444459617138
9500,0.31064444604019326,0.3326444458340605,0.30144444573670626
10000,0.3131111127634843,0.3404222240050634,0.30882222396632036
10500,0.30968889032800995,0.3560000007847945,0.3123111127689481
11000,0.30913333475589755,0.35213333463917174,0.30897777911275626
11500,0.31000000156462193,0.3566888901218772,0.31084444573769965
12000,0.31188888985663654,0.3584666678806146,0.3096000015735626
12500,0.31133333515375855,0.35877777920415005,0.3110000011200706
13000,0.31031111262738703,0.3590000015993913,0.31186666735758384
13500,0.31117777928709983,0.35895555759469666,0.3122666680440307
14000,0.31157777927815916,0.3589777789761623,0.31193333469331264
14500,0.31095555663108826,0.36086666814982893,0.31175555725892384
15000,0.3113777793571353,0.3616000014046828,0.31286666825413706
15500,0.3139111128325264,0.3597777793308099,0.31608889042089383
16000,0.31273333467543124,0.35862222405771416,0.32255555701752503
16500,0.3122444452966253,0.35971111223101615,0.3216888905937473
17000,0.3123777795707186,0.3597111115604639,0.32595555680493515
17500,0.31411111274113257,0.3606666680673758,0.32640000133464736
18000,0.31544444561004636,0.34502222334345184,0.3390000009785096
18500,0.3143555568282803,0.342911113028725,0.34266666798541945
19000,0.31357777887334426,0.34040000145634014,0.34271111273517213
19500,0.3127555561934908,0.33700000134607155,0.3428888900578022
20000,0.31235555704683066,0.3345777792731921,0.34284444568057854

==> data/aws_nbp/bnp_taware.csv <==
itr,t1,t2,t3
0,0.2653111219406128,0.24444444477558136,0.25075554847717285
500,0.25584444403648376,0.23168888688087463,0.24442222714424133
1000,0.2768000066280365,0.24797777831554413,0.240733340382576
1500,0.2896222174167633,0.2532222270965576,0.24771110713481903
2000,0.2865999937057495,0.24984444677829742,0.2525777816772461
2500,0.29908889532089233,0.2519777715206146,0.2667555510997772
3000,0.30871111154556274,0.26108887791633606,0.2703777849674225
3500,0.3086000084877014,0.2561333477497101,0.26633334159851074
4000,0.3196888864040375,0.2595333456993103,0.27873334288597107
4500,0.3168444335460663,0.2590666711330414,0.28424444794654846
5000,0.3250444531440735,0.2761111259460449,0.28333333134651184
5500,0.3157777786254883,0.25922220945358276,0.28762221336364746
6000,0.3314444422721863,0.27613332867622375,0.292888879776001
6500,0.3319999873638153,0.2806222140789032,0.294688880443573
7000,0.33248889446258545,0.27844443917274475,0.28940001130104065
7500,0.3367111086845398,0.2754666805267334,0.2891555428504944
8000,0.32617777585983276,0.3212444484233856,0.3045777678489685
8500,0.3254222273826599,0.33588889241218567,0.3063555657863617
9000,0.32226666808128357,0.33604446053504944,0.3049333393573761
9500,0.32431110739707947,0.3504222333431244,0.307533323764801
10000,0.3248000144958496,0.35633334517478943,0.311088889837265
10500,0.32686665654182434,0.3640444576740265,0.31326666474342346
11000,0.32751110196113586,0.37139999866485596,0.3164222240447998
11500,0.3288666605949402,0.37131109833717346,0.31726667284965515
12000,0.32926666736602783,0.36926665902137756,0.3187111020088196
12500,0.3291333317756653,0.37951111793518066,0.3207777738571167
13000,0.3288666605949402,0.3789333403110504,0.32137778401374817
13500,0.3289555609226227,0.37380000948905945,0.316222220659256
14000,0.3269999921321869,0.3737333416938782,0.3164222240447998
14500,0.3242444396018982,0.37400001287460327,0.3178666830062866
15000,0.3309333324432373,0.37700000405311584,0.3220444321632385
15500,0.3247777819633484,0.36711111664772034,0.32635554671287537
16000,0.3265555500984192,0.3686888813972473,0.3286222219467163
16500,0.3287111222743988,0.3714222311973572,0.3290444314479828
17000,0.32653334736824036,0.3705555498600006,0.32971110939979553
17500,0.3276444375514984,0.37113332748413086,0.3327777683734894
18000,0.32695555686950684,0.36793333292007446,0.33462223410606384
18500,0.32837778329849243,0.3668000102043152,0.3384888768196106
19000,0.328511118888855,0.36951109766960144,0.33977776765823364
19500,0.32866665720939636,0.3696666657924652,0.3407333493232727

==> data/aws_nbp/bnp_weights.csv <==
itr,t1c1,t1c2,t1c3,t2c1,t2c2,t2c3,t3c1,t3c2,t3c3
0,1,0,0,1,0,0,1,0,0
500,1,0,0,1,0,0,1,0,0
1000,1,0,0,1,0,0,1,0,0
1500,1,0,0,1,0,0,1,0,0
2000,1,0,0,1,0,0,1,0,0
2500,1,0,0,1,0,0,1,0,0
3000,1,0,0,1,0,0,1,0,0
3500,1,0,0,1,0,0,1,0,0
4000,1,0,0,1,0,0,1,0,0
4500,1,0,0,1,0,0,1,0,0
5000,1,0,0,1,0,0,1,0,0
5500,1,0,0,1,0,0,1,0,0
6000,1,0,0,1,0,0,1,0,0
6500,1,0,0,1,0,0,1,0,0
7000,1,0,0,1,0,0,1,0,0
7500,1,0,0,1,0,0,1,0,0
8000,0.7717386484146118,0.22826138138771057,0,0.3575195372104645,0.6424804925918579,0,0.4131457209587097,0.5868542790412903,0
8500,0.7863213419914246,0.21367867290973663,0,0.2578246295452118,0.7421754002571106,0,0.5055320858955383,0.4944678843021393,0
9000,0.8317186832427979,0.16828133165836334,0,0.2597978413105011,0.7402021884918213,0,0.5164787769317627,0.4835212528705597,0
9500,0.7966846227645874,0.2033153623342514,0,0.213669091463089,0.7863309383392334,0,0.36077359318733215,0.6392264366149902,0
10000,0.7925394773483276,0.20746049284934998,0,0.17680925130844116,0.8231907486915588,0,0.30359122157096863,0.696408748626709,0
10500,0.7789635062217712,0.22103647887706757,0,0.16867345571517944,0.8313265442848206,0,0.2864205241203308,0.7135794758796692,0
11000,0.7818143963813782,0.21818558871746063,0,0.15822550654411316,0.8417744636535645,0,0.32507556676864624,0.6749244332313538,0
11500,0.7745341658592224,0.2254658341407776,0,0.13168995082378387,0.8683100342750549,0,0.390503466129303,0.609496533870697,0
12000,0.7470667958259583,0.25293320417404175,0,0.1299402266740799,0.8700597882270813,0,0.2713976502418518,0.7286023497581482,0
12500,0.7540722489356995,0.24592773616313934,0,0.1313866525888443,0.8686133623123169,0,0.2669776678085327,0.7330223321914673,0
13000,0.787638783454895,0.21236124634742737,0,0.1470906287431717,0.8529093861579895,0,0.28293415904045105,0.7170658111572266,0
13500,0.7589425444602966,0.24105744063854218,0,0.13612043857574463,0.8638795614242554,0,0.33662301301956177,0.6633769869804382,0
14000,0.8682242035865784,0.13177579641342163,0,0.22102780640125275,0.7789722084999084,0,0.5716087222099304,0.4283912777900696,0
14500,0.8861656188964844,0.11383438110351562,0,0.20700304210186005,0.7929969429969788,0,0.5570518374443054,0.4429481327533722,0
15000,0.7853304147720337,0.21466955542564392,0,0.13607148826122284,0.863928496837616,0,0.24324358999729156,0.7567564249038696,0
15500,0.6978474855422974,0.12705472111701965,0.17509780824184418,0.14794664084911346,0.7756542563438416,0.07639912515878677,0.016569625586271286,0.28340110182762146,0.7000293135643005
16000,0.6662917137145996,0.12493390589952469,0.2087743580341339,0.12896975874900818,0.7497439980506897,0.12128625065088272,0.025107355788350105,0.3086954951286316,0.6661971211433411
16500,0.6246448755264282,0.11912407726049423,0.25623103976249695,0.1272447258234024,0.7439080476760864,0.12884721159934998,0.028018973767757416,0.2372283935546875,0.7347526550292969
17000,0.6277826428413391,0.12373301386833191,0.24848432838916779,0.12521031498908997,0.7522168755531311,0.12257283926010132,0.013812696561217308,0.22768086194992065,0.7585064172744751
17500,0.6265057921409607,0.12440340965986252,0.24909080564975739,0.1265406310558319,0.7377486228942871,0.13571076095104218,0.01618870161473751,0.1795457899570465,0.8042654991149902
18000,0.6537861227989197,0.1287529468536377,0.21746093034744263,0.13882173597812653,0.7539434432983398,0.10723482072353363,0.01648811809718609,0.2203437089920044,0.7631681561470032
18500,0.6864039897918701,0.13652020692825317,0.17707578837871552,0.15055514872074127,0.7668649554252625,0.08257990330457687,0.015117703936994076,0.17935147881507874,0.8055307865142822
19000,0.6273634433746338,0.12119537591934204,0.25144118070602417,0.12959298491477966,0.731457531452179,0.13894949853420258,0.0153647530823946,0.17446239292621613,0.8101728558540344
19500,0.6508665680885315,0.12899920344352722,0.22013425827026367,0.13379456102848053,0.7569828629493713,0.10922259837388992,0.016183344647288322,0.15700940787792206,0.8268072605133057

==> data/bnp-mt.csv <==
itr,t1,t2,t3
500, 0.2767777787645658, 0.26342222054799397, 0.2593111104766528
1000, 0.2892666680614154, 0.2718666657805443, 0.26588888704776764
1500, 0.3006000033020973, 0.27822222391764323, 0.262000000278155
2000, 0.3047777783870697, 0.28244444519281386, 0.2787777775526047
2500, 0.3125777792930603, 0.28595555692911145, 0.2788000020384789
3000, 0.3214666677514712, 0.29217777887980145, 0.28691111187140145
3500, 0.3253333356976509, 0.2911333342393239, 0.29791111320257185
4000, 0.34346666912237805, 0.2932444447278976, 0.29917777955532077
4500, 0.34482222417990366, 0.30162222266197203, 0.3062666675448418
5000, 0.3498888912796974, 0.29675555487473804, 0.30377777775128684
5500, 0.3592222239573797, 0.2963333344459534, 0.3009111119310061
6000, 0.3702666685978572, 0.3095777779817581, 0.30751111229260764
6500, 0.36731111208597816, 0.30886666824420295, 0.31004444529612857
7000, 0.37653333286444346, 0.3231555563211441, 0.3169555569688479
7500, 0.3717333346605301, 0.31917778074741365, 0.31313333511352537
8000, 0.3276000007987022, 0.37831111321846644, 0.3255555561184883
8500, 0.32966666827599206, 0.39535555491844815, 0.32677777906258904
9000, 0.32904444575309755, 0.40028889030218123, 0.335288890004158
9500, 0.323333335518837, 0.39488888760407764, 0.324377780854702
10000, 0.3244888888796171, 0.4022222222884496, 0.3188444446523984
10500, 0.3246888893842697, 0.39486666619777677, 0.32620000223318735
11000, 0.3298000019788742, 0.40082222362359365, 0.3263777768611908
11500, 0.3283777799208959, 0.41068889141082765, 0.32993333399295804
12000, 0.3249333339929581, 0.39966666797796885, 0.32157777935266496
12500, 0.3202444448073705, 0.41153333564599354, 0.32808888961871463
13000, 0.32600000152985253, 0.4076666684945424, 0.3240444466471672
13500, 0.32924444685379667, 0.40846667071183523, 0.33024444689353305
14000, 0.327711111108462, 0.41046666661898296, 0.326933331489563
14500, 0.32273333450158437, 0.40928888976573946, 0.32637777854998906
15000, 0.3227111127972603, 0.4061555568377177, 0.32795555700858436
15500, 0.32775555888811747, 0.3632222232222557, 0.36131111284097034
16000, 0.3185111126303673, 0.34640000204245247, 0.37297777851422625
16500, 0.3157777788241704, 0.33797777821620306, 0.3738888887564341
17000, 0.31408889015515645, 0.3334444460272789, 0.3762000016371409
17500, 0.3090000012516975, 0.33106666833162307, 0.37764444669087727
18000, 0.3060666678349177, 0.32786666810512544, 0.37568889061609906
18500, 0.3073111116886139, 0.32308888842662176, 0.383044446905454
19000, 0.3043555556734403, 0.320288892686367, 0.3862000013391177
19500, 0.3042888911565145, 0.314488890171051, 0.38364444553852084
20000, 0.30166666795810065, 0.31771111210187275, 0.37706667006015776
20500, 0.2992888900637627, 0.3131333342194557, 0.3802666691939036
21000, 0.29804444591204327, 0.31022222290436424, 0.3919555578629176
21500, 0.2973333340883255, 0.31437777866919836, 0.38633333444595336
22000, 0.2940666701396306, 0.3105999990304311, 0.3900000035762787

==> data/bnp-plat.csv <==
itr,t1,t2,t3
100, 0.2842888875802358, 0.26157777647177377, 0.25882222334543864
200, 0.29075555662314095, 0.2667111091812452, 0.2633555557330449
300, 0.29111111104488374, 0.2664444449543953, 0.26604444394508997
400, 0.28855555574099223, 0.2660444448391596, 0.26619999746481576
500, 0.29291111101706824, 0.2685555578271548, 0.27044444501399995
600, 0.29328888972600303, 0.26808888763189315, 0.26986666520436603
700, 0.30340000132719674, 0.27766666799783707, 0.2684000000357628
800, 0.2989333337545395, 0.27542222261428834, 0.2693111108740171
900, 0.3035777779420217, 0.2751999989151955, 0.26895555555820466
1000, 0.30397777875264487, 0.2777333323160807, 0.27028888861338296
1100, 0.3069111124674479, 0.2726666667064031, 0.26777777771155037
1200, 0.3074000016848246, 0.2842444443702698, 0.2736444436510404
1300, 0.30473333517710366, 0.28411111086606977, 0.2683333339293798
1400, 0.30495555529991786, 0.27997777859369916, 0.271799999276797
1500, 0.3100666654109955, 0.2841555559635162, 0.2709333319465319
1600, 0.314155554274718, 0.28919999857743584, 0.2719111110766729
1700, 0.3163333354393641, 0.2862000000476837, 0.27468889037768046
1800, 0.3056222232182821, 0.28275555531183877, 0.27295555571715036
1900, 0.314577779173851, 0.29139999906222025, 0.2743333340684573
2000, 0.3143555576602618, 0.2853333341081937, 0.272088887989521
2100, 0.3105333330233892, 0.2832666672269503, 0.27488888988892235
2200, 0.3105777793129285, 0.2839555556575457, 0.27722222536802293
2300, 0.314199998776118, 0.2898444452881813, 0.2827333346009254
2400, 0.3181333339214325, 0.28662222375472385, 0.2814666677514712
2500, 0.314066666662693, 0.28746666659911474, 0.28340000013510386
2600, 0.318822222451369, 0.2886000006397565, 0.28606666733821234
2700, 0.3296888891855876, 0.2958444462219874, 0.293977780242761
2800, 0.32453333417574565, 0.2950222223003705, 0.2933777783314387
2900, 0.3288444455464681, 0.2861555568377177, 0.29097777913014095
3000, 0.3242222229639689, 0.29015555649995806, 0.28577777842680613
3100, 0.32911111215750377, 0.29664444516102473, 0.2923333339889844
3200, 0.3235333346327146, 0.29280000030994413, 0.29202222416798274
3300, 0.3273333340883255, 0.2928000006079674, 0.2914000011483828
3400, 0.3329777788122495, 0.2926444446047147, 0.29753333459297815
3500, 0.3288888907432556, 0.29842222372690835, 0.29753333469231924
3600, 0.3347555555899938, 0.29837777733802795, 0.30088888833920163
3700, 0.33671111484368643, 0.29437777896722156, 0.3025111109018326
3800, 0.34035555690526964, 0.29682222445805867, 0.30568888982137044
3900, 0.33891111145416897, 0.2947555562853813, 0.30217777848243715
4000, 0.3363333351413409, 0.29993333339691164, 0.2956666683157285
4100, 0.3335333345333735, 0.2988222234447797, 0.29711111197868983
4200, 0.3421555560827255, 0.30415555665890376, 0.30317777713139854
4300, 0.3356444462140401, 0.29444444437821704, 0.2926222218076388
4400, 0.345644446015358, 0.3012888899445534, 0.3052444466948509
4500, 0.3418222234646479, 0.2932000006238619, 0.29953333298365276
4600, 0.3388444460431735, 0.29835555732250213, 0.296622222661972
4700, 0.33973333219687146, 0.3005333326260249, 0.30104444702466326
4800, 0.34411111354827884, 0.28860000054041546, 0.3022222231825193
4900, 0.347066667675972, 0.29942222317059836, 0.30268889039754865
5000, 0.34035555879275003, 0.2976000002026558, 0.30651111125946046
5100, 0.34368889033794403, 0.2922444451848666, 0.3037333345413208
5200, 0.35046666900316875, 0.3008000006278356, 0.30333333601554235
5300, 0.35311111152172087, 0.3007333353161812, 0.2994666681687037
5400, 0.3500222227970759, 0.29931111524502435, 0.3032444443305333
5500, 0.3416444460550944, 0.29440000077088674, 0.29793333262205124
5600, 0.3467333349585533, 0.30522222101688384, 0.309511113067468
5700, 0.3451777789990107, 0.301400000055631, 0.30166666766007744
5800, 0.3477777787049611, 0.3012888872623444, 0.30293333540360134
5900, 0.34442222277323403, 0.2891111108660698, 0.2943333337704341
6000, 0.34908889015515643, 0.30026666581630707, 0.30184444546699524
6100, 0.35346666793028514, 0.29911111106475197, 0.3005333348115285
6200, 0.34631111184755964, 0.3003999995191892, 0.30597778022289274
6300, 0.34568888902664185, 0.31300000111262005, 0.31035555769999823
6400, 0.3502666680018107, 0.2954888893167178, 0.3070222225785255
6500, 0.3495111125707626, 0.2891555564602216, 0.30111111104488375
6600, 0.3481333339214325, 0.30451111247142154, 0.30055555681387586
6700, 0.35893333653608955, 0.3070666666825612, 0.30286666870117185
6800, 0.35542222261428835, 0.30408888856569927, 0.30582222282886506
6900, 0.36235555589199064, 0.30302222500244774, 0.2989111120502154
7000, 0.3561111116409302, 0.3008888887365659, 0.3024888895948728
7100, 0.3524888899922371, 0.29808888951937357, 0.3038000006477038
7200, 0.36004444320996604, 0.29584444691737494, 0.3009111113349597
7300, 0.36600000262260435, 0.30508888989686966, 0.3025777781009674
7400, 0.3615555570522944, 0.3081555585066477, 0.3093333339691162
7500, 0.35680000007152557, 0.30066666821638743, 0.3090666670600573
7600, 0.3364888920386632, 0.3468444460630417, 0.31297777851422626
7700, 0.3376888905962308, 0.35397777855396273, 0.32257777988910674
7800, 0.3319555566708247, 0.36040000200271605, 0.31899999946355817
7900, 0.33046666701634725, 0.35251111288865405, 0.3215777772665024
8000, 0.3350222239891688, 0.3650888913869858, 0.32417777955532073
8100, 0.3381555572152138, 0.37364444573720296, 0.323022224009037
8200, 0.3296666671832403, 0.3744888899723689, 0.32671111245950063
8300, 0.3289111116528511, 0.36586666921774547, 0.3272000005841255
8400, 0.32691111157337827, 0.3624444462855657, 0.31877777993679046
8500, 0.3336444456378619, 0.36840000092983244, 0.32244444638490677
8600, 0.32871111323436103, 0.3685555574297905, 0.3201111125946045
8700, 0.33355555673440296, 0.3738888907432556, 0.32315555691719056
8800, 0.325977781911691, 0.36804444511731466, 0.32304444432258606
8900, 0.3348000008861224, 0.38093333462874096, 0.3233555583159129
9000, 0.3331777788201968, 0.3834666681289673, 0.323466666440169
9100, 0.3338888907432556, 0.3793777797619502, 0.32324444671471914
9200, 0.3325777792930603, 0.3762888882557551, 0.32511111269394555
9300, 0.3213555559515953, 0.36644444465637205, 0.32235555559396745
9400, 0.32782222211360934, 0.37635555823644, 0.3246000011761983
9500, 0.32944444517294563, 0.3816444458564123, 0.32580000241597495
9600, 0.32862222413222, 0.377844447294871, 0.32068889131148653
9700, 0.32893333345651626, 0.38557777961095174, 0.32553333282470703
9800, 0.3220888901750247, 0.37080000261465706, 0.3209999997417132
9900, 0.32577777981758116, 0.3846222235759099, 0.32153333514928817
10000, 0.32551111191511156, 0.37326666673024494, 0.32022222250699994
10100, 0.33246666729450225, 0.38971111198266345, 0.32282222121953963
10200, 0.333000001013279, 0.3837555585304896, 0.3251777798930804
10300, 0.33517777810494104, 0.38771111130714414, 0.32408889025449755
10400, 0.33191111296415327, 0.3767111122608185, 0.3202222227056821
10500, 0.32575555523236593, 0.37919999976952873, 0.3198666673898697
10600, 0.3277555565039317, 0.3752222231030464, 0.32237777789433797
10700, 0.32693333258231483, 0.38215555787086486, 0.3230000000198682
10800, 0.3331333327293396, 0.38228888988494875, 0.3234000015258789
10900, 0.3243111110726992, 0.3795333339770635, 0.32233333339293796
11000, 0.32562222282091774, 0.38260000228881835, 0.32317777872085574
11100, 0.3226222230990728, 0.37977778096993764, 0.3208222210407257
11200, 0.33042222072680794, 0.386688890059789, 0.3233333337306976
11300, 0.3242000010609627, 0.388022221326828, 0.32393333266178764
11400, 0.322488888502121, 0.388488889336586, 0.3164444457491239
11500, 0.32048888901869454, 0.3845333339770635, 0.3214222241441409
11600, 0.32557777921358744, 0.3888222239414851, 0.3204888887206713
11700, 0.33011111050844194, 0.39733333309491475, 0.328111113011837
11800, 0.32957777708768843, 0.39188889066378274, 0.3224888910849889
11900, 0.323933337032795, 0.3842666687568029, 0.3190666691462199
12000, 0.324555554886659, 0.39224444508552553, 0.3268666661779086
12100, 0.320311112900575, 0.3760222230354945, 0.31600000192721683
12200, 0.3288888901472092, 0.38895555754502614, 0.32233333577712375
12300, 0.32744444539149603, 0.3865555574496587, 0.323044446905454
12400, 0.32913333425919217, 0.3908666682243347, 0.3200444444020589
12500, 0.3293777786691984, 0.39722222487131753, 0.32113333433866503
12600, 0.3244666689634323, 0.38573333422342937, 0.3185111119349798
12700, 0.3257777770360311, 0.39413333396116895, 0.3176444449027379
12800, 0.3298666674892108, 0.3992888883749644, 0.3250222232937813
12900, 0.3332444456219673, 0.4035333349307378, 0.3284000022212664
13000, 0.3264888895551364, 0.384244447350502, 0.3204444463054339
13100, 0.3285111129283905, 0.38817777772744494, 0.3198888890941938
13200, 0.3188000002503395, 0.3857777788241704, 0.32084444344043733
13300, 0.330400000611941, 0.39324444472789766, 0.3206000007192294
13400, 0.32913333346446355, 0.39242222289244333, 0.32657777885595957
13500, 0.3262000028292338, 0.38733333388964336, 0.32337777813275653
13600, 0.3213777767618497, 0.39224444568157196, 0.3197111121813456
13700, 0.3223555567860603, 0.39175555606683093, 0.3162666675448418
13800, 0.32531111121177675, 0.39411111136277516, 0.32322222421566643
13900, 0.3277555564045906, 0.3869333334763845, 0.3206222228209178
14000, 0.32653333415587743, 0.39237777908643084, 0.32097777714331943
14100, 0.3260000028212865, 0.39064444581667584, 0.3199555578827858
14200, 0.32788888961076734, 0.395177779396375, 0.32286666880051296
14300, 0.3253111114104589, 0.3852888902028402, 0.3202222221096357
14400, 0.32980000287294386, 0.3941111123561859, 0.32153333485126495
14500, 0.32633333444595336, 0.39684444427490234, 0.32068889011939367
14600, 0.31891111165285113, 0.38064444581667584, 0.3152222217122714
14700, 0.324288889169693, 0.38464444438616435, 0.3124444473783175
14800, 0.327755555609862, 0.4033777795235316, 0.3251555561025937
14900, 0.3197555577754974, 0.3926444445053736, 0.31937777757644653
15000, 0.32468889037768045, 0.387111110885938, 0.3182000000278155
15100, 0.3236888901392619, 0.3579555564125379, 0.33484444419542947
15200, 0.3122666695713997, 0.35144444574912387, 0.3502222231030464
15300, 0.31355555733044943, 0.3403555562098821, 0.3471777789791425
15400, 0.31051111340522763, 0.326244447529316, 0.3447111127773921
15500, 0.30922222306331, 0.3282000016172727, 0.3538222263256709
15600, 0.3146888894836108, 0.33320000300804775, 0.3577555563052495
15700, 0.31155555725097656, 0.33082222392161686, 0.35324444582064946
15800, 0.31415555616219837, 0.3229111111164093, 0.35080000042915344
15900, 0.31379999885956444, 0.3214000024398168, 0.3524444458882014
16000, 0.31053333361943564, 0.3252222220102946, 0.35664444625377656
16100, 0.3120666679739952, 0.3250222238898277, 0.3588000013430913
16200, 0.30940000027418135, 0.323333334227403, 0.361511110663414
16300, 0.30591111183166503, 0.31415555636088055, 0.3587333353360494
16400, 0.3061777796347936, 0.32131111025810244, 0.36164444466431933
16500, 0.305533334116141, 0.33226666698853174, 0.36086666683355967
16600, 0.30426666617393494, 0.308177777826786, 0.362555557290713
16700, 0.30680000176032385, 0.31748889118433, 0.3589555577437083
16800, 0.30564444412787756, 0.31817777673403425, 0.3620888891816139
16900, 0.30573333501815797, 0.31557777921358743, 0.3637555568416913
17000, 0.2971111128727595, 0.3157111112276713, 0.3564222232500712
17100, 0.29848889062802, 0.3133999997377396, 0.3576666671037674
17200, 0.3012444464365641, 0.3182222237189611, 0.3577111134926478
17300, 0.2956222232182821, 0.3025111111998558, 0.3503333338101705
17400, 0.30042222380638123, 0.3114444457491239, 0.36300000091393786
17500, 0.3004222239057223, 0.30364444623390835, 0.35900000015894573
17600, 0.2974666660030683, 0.3053777788082759, 0.36386666665474576
17700, 0.29780000358819964, 0.31000000129143396, 0.3636666684349378
17800, 0.2998666681845983, 0.30606666624546053, 0.3642222233613332
17900, 0.29695555557807285, 0.31108888864517215, 0.36595555623372394
18000, 0.29402222295602165, 0.3034000006318092, 0.360533335407575
18100, 0.2972000022729238, 0.3028222225109736, 0.3630000025033951
18200, 0.29426666955153147, 0.3008666677276293, 0.3605333352088928
18300, 0.2930666681130727, 0.29988888969024025, 0.3589555581410726
18400, 0.2905555576086044, 0.30382222423950833, 0.3657555570205053
18500, 0.29699999978144964, 0.30366666744152704, 0.36111111064751944
18600, 0.29122222334146497, 0.3039333348472913, 0.3708222229282061
18700, 0.2952000014980634, 0.30875555525223414, 0.3686000003417333
18800, 0.2955777794122696, 0.2941555548707644, 0.36584444483121237
18900, 0.29460000187158586, 0.30075555602709453, 0.37164444545904796
19000, 0.2967333351572355, 0.30057778030633925, 0.3707777792215347
19100, 0.2902222234010696, 0.29273333569367727, 0.3518666695555051
19200, 0.2943333335717519, 0.29717777887980146, 0.3604888895153999
19300, 0.2925555560986201, 0.29755555470784506, 0.36544444610675175
19400, 0.2903777787089348, 0.2927333333094915, 0.3651111130913099
19500, 0.2902222235997518, 0.2943777777751287, 0.3720666686693827
19600, 0.28708888908227287, 0.29331111242373786, 0.3651333345969518
19700, 0.29220000008742014, 0.29235555440187455, 0.36220000018676124
19800, 0.28688888947168983, 0.2858888874451319, 0.3619111128648122
19900, 0.28475555618604026, 0.2906888897220294, 0.36833333512147265
20000, 0.2941555550694466, 0.2930888882279396, 0.3677777775128682
20100, 0.28631110976139706, 0.2989555561542511, 0.37215555588404337
20200, 0.28977777749300004, 0.29446666767199836, 0.3670666694641113
20300, 0.2869777801632881, 0.28755555510520936, 0.3663333344459534
20400, 0.29062222093343737, 0.30031111230452856, 0.3707111128171285
20500, 0.2896888905763626, 0.2927111123005549, 0.3720888909697533
20600, 0.2871111120780309, 0.29446666528781257, 0.37540000200271606
20700, 0.28284444520870844, 0.29000000168879825, 0.371488890449206
20800, 0.285844447016716, 0.296244443555673, 0.36882222433884937
20900, 0.2932000000278155, 0.2927555557092031, 0.36995555778344474
21000, 0.2889777777592341, 0.2943777777751287, 0.3714222236474355
21100, 0.28966666748126346, 0.2998000000913938, 0.3734444463253021
21200, 0.28031110992034275, 0.29011111209789914, 0.3654666684071223
21300, 0.28548888752857843, 0.29173333376646043, 0.3704222226142883
21400, 0.28964444557825725, 0.291933335463206, 0.3673777790864309
21500, 0.2857999993364016, 0.28926666686932245, 0.3727555551131566
21600, 0.2812222224473953, 0.28904444416364033, 0.3627333337068558
21700, 0.2824444436033567, 0.29475555499394734, 0.3665333340565364
21800, 0.281111112733682, 0.2862444443504016, 0.36317777951558433
21900, 0.28417777856191, 0.2903333327174187, 0.37284444699684777
22000, 0.2805111120144526, 0.2878222220142682, 0.37257777820030846
22100, 0.28539999971787133, 0.2841555560628573, 0.37155555923779804
22200, 0.2848444447914759, 0.2814444457491239, 0.3732444457213084
22300, 0.2842666659752528, 0.2797555555899938, 0.3631777786215146
22400, 0.28517777651548387, 0.28668888946374255, 0.3708444459239642

==> data/bnp-unif.csv <==
itr,t1,t2,t3
500,0.3031333345298966,0.27251111236711345,0.2807111122955879
1000,0.3138000013182561,0.28804444608589014,0.29224444574366015
1500,0.32124444593985874,0.29173333464811246,0.28917777864883343
2000,0.3257111128543814,0.29308889056245485,0.29546666853129866
2500,0.32744444521764915,0.3040222236265739,0.2984888908391197
3000,0.3445555570349097,0.30871111209193863,0.301711112583677
3500,0.3425777792185545,0.306000001989305,0.2990000016738971
4000,0.3459333346039057,0.31384444591899713,0.31175555688639484
4500,0.3558000020186106,0.3145777788385749,0.30853333506733177
5000,0.36031111173331737,0.3254000014315049,0.3210000012194117
5500,0.36000000211099786,0.32515555759270987,0.31722222310801346
6000,0.3659111125767231,0.3306666675582528,0.31113333486020567
6500,0.3618666681398948,0.32051111253599324,0.31604444593191144
7000,0.37155555658042433,0.3317333353807529,0.3215333347022533
7500,0.3626000015934308,0.31877777906755606,0.31677777887632447
8000,0.355200001274546,0.37373333451648555,0.324577779682974
8500,0.3472000013912718,0.37622222368915875,0.3221555562938253
9000,0.36164444625377656,0.3879111127803723,0.32582222337524097
9500,0.36057777926325796,0.39080000149707,0.32735555664946636
10000,0.3581777789319555,0.39682222383717697,0.32491111182918153
10500,0.35326666812102,0.39111111228664713,0.32613333451251186
11000,0.3543333349128564,0.3986000021547079,0.32477777898311616
11500,0.3582222240169843,0.3994444457193216,0.3275333341459433
12000,0.3599777789910634,0.40433333471417426,0.32806666746735574
12500,0.35426666838427384,0.4010888902346293,0.32768888961523773
13000,0.3595555566747983,0.4054222238063812,0.3283777792627613
13500,0.35542222338418167,0.40666666728754836,0.32915555737912655
14000,0.3590666684259971,0.4064666682233413,0.32564444550623495
14500,0.35480000101029874,0.4137333354353905,0.3371333344653249
15000,0.350866668112576,0.4134222232053677,0.34042222368220487
15500,0.3586000014344851,0.34935555707663296,0.3724888899674018
16000,0.34626666790495314,0.33731111239641903,0.3833555575708548
16500,0.3502888894081116,0.32080000118662916,0.3802888903270165
17000,0.3465777791415652,0.32768888998776674,0.3911555570612351
17500,0.3303111123666167,0.31255555676917235,0.3893111119170984
18000,0.3344888904069861,0.3158444458867113,0.3922000012298425
18500,0.32662222370505334,0.3055555569132169,0.3885333351790905
19000,0.31188888996839526,0.3017555573334297,0.3797111122558514
19500,0.31682222325354814,0.30400000102818014,0.39333333427707357
20000,0.3116666684175531,0.29888888937731584,0.37322222323467336
20500,0.30997777921458086,0.3035777791092793,0.39342222320536774
21000,0.31624444590260586,0.2998000008861224,0.38580000134805836
21500,0.3157111125439405,0.3012000010535121,0.38833333463718495
22000,0.3063777792205413,0.29284444615244865,0.3914888897538185

==> data/bnp-versa.csv <==
itr,t1,t2,t3
200, 0.22822222113609314, 0.21166666597127914, 0.2111111104488373
400, 0.2444444422920545, 0.22300000141064327, 0.20933333436648052
600, 0.25311111311117807, 0.22044444382190703, 0.21222222397724788
800, 0.25644444475571315, 0.22344444394111634, 0.2186666672428449
1000, 0.2884444445371628, 0.22799999912579855, 0.22066666781902314
1200, 0.28877777655919395, 0.22755555262168248, 0.22688888857762018
1400, 0.3005555619796117, 0.2442222197850545, 0.23355555633703867
1600, 0.31333332856496177, 0.2411111116409302, 0.23177777826786042
1800, 0.3085555538535118, 0.24666666587193806, 0.23444444686174393
2000, 0.3188888887564341, 0.2482222229242325, 0.2361111119389534
2200, 0.31855555772781374, 0.2468888873855273, 0.2372222219904264
2400, 0.3197777772943179, 0.2517777785658836, 0.24611111283302306
2600, 0.32844444712003074, 0.2574444423119227, 0.23866666505734127
2800, 0.33422222087780634, 0.255555551747481, 0.2509999990463257
3000, 0.32822222461303074, 0.25677777578433353, 0.2547777752081553
3200, 0.3306666652361552, 0.269555552303791, 0.2607777814070384
3400, 0.33344444384177524, 0.2658888886372248, 0.2624444420138995
3600, 0.33166666825612384, 0.27055555731058123, 0.2615555559595426
3800, 0.34699999789396924, 0.2680000017086665, 0.2724444443980853
4000, 0.34244444519281386, 0.2772222210963567, 0.26777777870496117
4200, 0.343000003695488, 0.27755555758873623, 0.27388888895511626
4400, 0.34622222582499185, 0.27222222536802293, 0.26266666601101557
4600, 0.3415555546681086, 0.2709999983509382, 0.26822222073872887
4800, 0.3425555576880773, 0.2761111130317052, 0.27055555681387583
5000, 0.3465555523832639, 0.280555555721124, 0.2692222202817599
5200, 0.34644444435834887, 0.2704444482922554, 0.26833333522081376
5400, 0.3518888900677363, 0.2727777789036433, 0.26655555615822474
5600, 0.3532222221295039, 0.27433333297570545, 0.2831111098329226
5800, 0.3540000016490618, 0.26622222165266674, 0.277000001569589
6000, 0.35611111521720884, 0.2755555555224419, 0.2822222242752711
6200, 0.35866666634877525, 0.2728888918956121, 0.2785555586218834
6400, 0.34944444596767427, 0.2643333335717519, 0.28455555538336436
6600, 0.36433333456516265, 0.27366666396458944, 0.28444444487492243
6800, 0.3586666643619537, 0.28011111319065096, 0.2780000001192093
7000, 0.36166666746139525, 0.2772222270568212, 0.2858888844648997
7200, 0.3670000036557515, 0.27311111489931744, 0.27988889068365097
7400, 0.35988888641198474, 0.27144444932540257, 0.28144444624582926
7600, 0.3448888897895813, 0.3347777764002482, 0.292111108203729
7800, 0.343000003695488, 0.35244444410006204, 0.29077777614196143
8000, 0.337222221493721, 0.3711111138264338, 0.301444448530674
8200, 0.33755555798610054, 0.3686666667461395, 0.3167777806520462
8400, 0.34955555697282154, 0.3737777789433797, 0.311111111442248
8600, 0.3434444457292557, 0.3874444444974264, 0.3195555627346039
8800, 0.3367777794599533, 0.3800000031789144, 0.321555557847023
9000, 0.338444443543752, 0.3881111115217209, 0.32322222242752713
9200, 0.33388888637224834, 0.3796666651964188, 0.3226666669050852
9400, 0.3279999986290932, 0.39188888669013977, 0.33033332924048103
9600, 0.3289999981721242, 0.3883333335320155, 0.331333335240682
9800, 0.3324444462855657, 0.3945555567741394, 0.3235555519660314
10000, 0.3329999993244807, 0.39066666762034097, 0.3244444499413172
10200, 0.3304444467027982, 0.38800000250339506, 0.3260000010331472
10400, 0.33866666356722513, 0.39077777763207755, 0.32888888915379844
10600, 0.3329999993244807, 0.39088888963063556, 0.3274444470802943
10800, 0.3292222241560618, 0.3921111136674881, 0.3341111143430074
11000, 0.32666666706403097, 0.39144444664319356, 0.33799999753634136
11200, 0.3335555553436279, 0.388888888557752, 0.32933333615461985
11400, 0.3213333358367284, 0.3946666647990545, 0.33255555828412375
11600, 0.32399999896685283, 0.39444444080193836, 0.3356666713953018
11800, 0.32488888998826343, 0.39055555562178296, 0.3356666644414266
12000, 0.32800000011920927, 0.4002222220102946, 0.3308888912200928
12200, 0.3275555590788523, 0.396000000834465, 0.32988889118035636
12400, 0.33144444624582925, 0.4042222191890081, 0.335444446404775
12600, 0.31633333414793013, 0.4004444460074107, 0.3272222250699997
12800, 0.3154444495836894, 0.40644444723924, 0.3314444452524185
13000, 0.32977778017520903, 0.3985555559396744, 0.32533333599567416
13200, 0.32733333309491475, 0.4073333313067754, 0.3354444444179535
13400, 0.3326666712760925, 0.39477777977784473, 0.32322222789128624
13600, 0.33000000317891437, 0.4066666692495346, 0.33377777934074404
13800, 0.3144444465637207, 0.4036666671435038, 0.33500000536441804
14000, 0.32499999900658927, 0.4008888900279999, 0.33988888959089913
14200, 0.3214444478352865, 0.40366666913032534, 0.3321111172437668
14400, 0.3234444459279378, 0.4085555603106817, 0.33566666543483736
14600, 0.3357777784268061, 0.3991111119588216, 0.3272222196062406
14800, 0.335555558403333, 0.4088888923327128, 0.3264444460471471
15000, 0.32766666809717815, 0.3965555548667908, 0.3290000021457672
15200, 0.3308888882398605, 0.3747777750094732, 0.3516666700442632
15400, 0.32499999850988387, 0.36811111172040306, 0.36133333345254265
15600, 0.3307777727643649, 0.3756666640440623, 0.3644444435834885
15800, 0.3206666648387909, 0.3501111129919688, 0.35077777902285256
16000, 0.321000000834465, 0.35466666917006173, 0.368666668732961
16200, 0.32033333579699197, 0.3380000034968058, 0.36188888947168985
16400, 0.32388888746500016, 0.34355555872122445, 0.36799999872843425
16600, 0.3219999998807907, 0.33011111120382947, 0.36277777949968976
16800, 0.307333334783713, 0.3218888928492864, 0.36877777775128684
17000, 0.3177777796983719, 0.3294444446762403, 0.3658888846635818
17200, 0.3129999990264575, 0.326111110051473, 0.3653333355983098
17400, 0.3136666715145111, 0.3306666652361552, 0.37033333082993825
17600, 0.31811111768086753, 0.32322222342093787, 0.36666666766007744
17800, 0.30644444475571314, 0.3293333321809769, 0.37388888796170555
18000, 0.31211111744244896, 0.3137777770558993, 0.3733333339293798
18200, 0.3162222241361936, 0.3235555559396744, 0.37811110615730287
18400, 0.3170000026623408, 0.3175555517276128, 0.379111115137736
18600, 0.3134444465239843, 0.3155555541316668, 0.38077778021494546
18800, 0.3086666693290075, 0.31922222127517064, 0.38122221926848093
19000, 0.31322222550710044, 0.33222222377856575, 0.3836666703224182
19200, 0.31111111541589104, 0.32744444410006207, 0.3857777784268061
19400, 0.30300000111262004, 0.3208888913194338, 0.38466666837533314
19600, 0.31066666543483734, 0.3093333328763644, 0.38588888943195343
19800, 0.3107777774333954, 0.30622222075859706, 0.38766667048136394
20000, 0.30966666837533313, 0.3113333314657211, 0.3829999973376592
20200, 0.30188888510068257, 0.30877777685721713, 0.38011111120382945
20400, 0.3061111112435659, 0.31800000568230946, 0.38800000250339506
20600, 0.3041111156344414, 0.3162222216526667, 0.38444444835186004
20800, 0.30377778013547263, 0.31277777850627897, 0.3891111105680466
21000, 0.30544444620609285, 0.3146666680773099, 0.38555555740992226
21200, 0.3007777820030848, 0.31299999803304673, 0.39711110989252724
21400, 0.3033333366115888, 0.3120000014702479, 0.39588889280955
21600, 0.30399999966224034, 0.3111111094554265, 0.38900000055631
21800, 0.30088888903458916, 0.31133333494265875, 0.39344444672266643
22000, 0.2962222238381704, 0.312222225467364, 0.39922222395737966
22200, 0.2993333394328753, 0.3155555566151937, 0.3885555565357208
22400, 0.3043333361546198, 0.31377778003613155, 0.3923333376646042

==> data/datasets/cycloid.csv <==
x,y
1.339462306166151695e+00,1.182310114313028793e-01
-1.498300160973569106e+00,6.533858193218095023e-01
-1.086167006607705154e+00,8.884254980883581343e-01
1.313566122349472787e+00,1.866555258869273537e-02
1.311828617477556636e+00,2.021874997047978795e-03
1.272852806848983276e+00,1.481117925023456294e-01
-1.948167825083327642e+00,3.044481648563968079e-03
1.305235502262592995e+00,4.650068287620146013e-02
-1.738125365988608451e+00,4.247739803888588850e-01
-2.886794571107504370e-01,1.037533187515484068e+00
1.139939163015113888e+00,3.766137123319110991e-01
1.267226023511585975e+00,1.615490278340387387e-01
2.014950462793349828e-01,9.712530955488136719e-01
4.317520527738564207e-01,8.957089767226638077e-01
6.853424144784828753e-01,7.720097646565705629e-01
-6.245184608179170649e-01,1.014970910991424446e+00
-7.081432404124986535e-01,1.000668163721790460e+00
-2.072352923957515802e+00,3.084286772883850780e-01
-2.000372302946304970e+00,1.783447435893521504e-01
-1.807156484964811849e+00,3.338904716948815632e-01
1.710984213040955382e+00,6.127204015747814703e-01
-1.948783186813417778e+00,8.403022151138306306e-03
1.319989279568307250e+00,5.295806562909161075e-02
1.227671175290345307e+00,2.420958747906462594e-01
-1.827669257169598716e+00,3.030650308454272412e-01
1.344024191473262020e+00,1.305921423863261044e-01
1.205799178741507216e+00,2.798310646657704570e-01
9.978671700952891355e-01,5.364222888098579833e-01
1.306286122871624489e+00,4.150737128473719340e-02
-1.998438205108238552e+00,1.740680738718018983e-01
-1.948273433159450230e+00,3.574578594091049055e-04
-1.850793778707181980e+00,2.654156395516188982e-01
-1.834116834662699036e+00,2.929062395477154412e-01
-1.702100081792425890e+00,4.662995460626162547e-01
1.310997156204635417e+00,1.225490404351137208e-02
1.367843885792312308e+00,1.867029953388258945e-01
-1.913537803253629210e+00,1.373556017939364104e-01
-1.493565867341799969e+00,6.570033459613995319e-01
-1.420105421458808026e+00,7.098506612028421259e-01
-1.972643832617088755e+00,1.090827628420847906e-01


==> data/datasets/polynomial.csv <==
x y
0.5528377197041505209 -1.526689638482067402
-0.2531589668516711633 -0.2396059562818724786
0.4372850885965449130 -0.8261703715445498641
0.7245830322108552934 -3.573839477575345036
0.9778871324384190711 -12.53138360174580512
0.3911118956154038262 -0.6315638837055570498
-0.7473562597176917066 -3.996223169326415636
0.6460433447196438639 -2.430533765420733072
0.5593793353995339945 -1.578212511438932486
0.7899155375457294070 -4.926038312082453352
0.9841898630722252239 -12.93250870058878732
0.9269406004028779567 -9.716301465151982342
-0.4285668709215169070 -0.7863743360612087674
0.6885321478824970587 -2.994801556916282248
0.6914878085666582574 -3.038532019839528253
0.3877630742669844199 -0.6189116528165403697
0.9477208326133059746 -10.77804647199252308
-0.8709731487605427702 -7.354220291793872377
0.6022944402082734960 -1.957401155023845929
0.8066454860672462868 -5.349351681797571700
0.5300174028933939407 -1.358443829999685049
0.2246061775042409447 -0.1858978824733102941
-0.8370013352687362129 -6.214685784162520044
-0.4580236537555759657 -0.9271319829244928368
0.6472062584264535179 -2.444495557797604857
0.7022878606668159218 -3.203784817008949126
-0.8746614687098004381 -7.490141118914047880
0.2958459410880707185 -0.3356118821332012558
0.3838945742231325564 -0.6045241201676953002
0.04735468142883259013 -0.007864180401578629853
0.4670634660491570500 -0.9740817152083410813
-0.7560946072287444419 -4.171380433912835528
0.6537640422353598879 -2.524694568167626496
-0.3758410926063591173 -0.5753402738511179670
-0.08998384434475559246 -0.02856357524922814237
-0.4226151131354181079 -0.7600597183727735295
0.3473465007008420535 -0.4799815017048337795
0.002306354412683342403 -0.00001861260005234694308
-0.5065097312474058366 -1.202242804485047056
0.8003135373694212351 -5.184936840272719394


==> data/datasets/sawtooth.csv <==
x y
-4.082026768821883422 0.6674402086538868684
-3.653643158251280720 1.110496568625312097
-3.884490962606487408 0.8717418978553925779
-3.216164576529760843 1.562959415476109726
-3.339618787191746208 1.435276722092512225
-1.038616515381802774 3.815091602209340849
1.550987876611731764 -3.285170791378686950
3.319052544149334594 -1.456547388280047706
-4.015079461384358339 0.7366805568167150708
0.7860629529342304522 -4.076295484231795996
0.3687937290873097851 -4.507856773888673452
-2.458788261606309256 2.346276948963427422
0.7992614232361683335 -4.062644947505196669
4.187202007464129849 -.5586625681417047851
2.767479618639786310 -2.027012472855858949
4.597277259516301839 -.1345416540698632091
0.08254363339517034603 -4.803911343459861705
0.2944801759214481507 -4.584715672197956948
1.901948467411632038 -2.922189299985713085
-2.301278104881248066 2.509182053115708300
2.523167678188374730 -2.279692445578854088
2.901465096427056523 -1.888437801433698882
-.9921929483482951895 3.863105242598987576
-3.750382905264428857 1.010443347356853261
-3.476019282100457630 1.294204315769453828
-4.984942131016659062 -.2664012919661900014
4.259978942312375949 -.4833929195181443372
-4.319385732120689880 0.4219513624637085125
0.4175603350247207857 -4.457419842172236635
0.6948449936008396222 -4.170637788720154226
-1.905007485458802829 2.919025506209240284
-1.170096790395257713 3.679107940327620785
0.3463941055702690619 -4.531023616445911451
-0.8367630624856801091 4.023858823645978688
-3.393479746172110900 1.379570948478473724
3.711000324110271364 -1.051174838062575390
-4.494867205660060705 0.2404593982748451653
3.245131734514295374 -1.533000091032650669
-1.816962476510787461 3.010086182237904584
2.852906400556708633 -1.938659701866861429


==> data/datasets/sinusoid.csv <==
x y
-4.543132373545870628 -0.8156243832806537863
0.4868198997058943434 -3.179903567186418201
1.376135337859114571 -1.858207600223904743
-2.482713291309603942 3.100994768775871435
3.705351807163717481 3.156150392884621514
0.2473682344692154089 -3.133440751876805486
-3.217674156141443476 2.788876939667048305
-1.817992591760799748 1.991501492726664990
3.110209053304238580 2.854862480650692813
-.7764502727487450073 -1.140447319951289451
-1.765460390338860819 1.858215554890286336
4.752111768556964932 1.206535340780266363
-.5647771434485431286 -1.739865669289839545
4.900926941473622733 0.7561056029450756721
-2.160528924962513919 2.710820884943676568
1.640258735513134170 -1.118341386155797812
0.7582564444876007670 -3.013435510005421314
4.690308224027594619 1.386314659279195061
-4.835597587757264115 -1.668760655122826675
2.817488383884711567 2.325709674098615842
3.678625618577257228 3.166527699596183965
0.2856477605551965837 -3.153068805095953220
0.08885910621171255741 -3.003734969381554265
2.895824229653470638 2.488910879742359139
2.431591823716441780 1.335420446017762997
-3.630032693404428912 1.938286446936868579
0.8583555552674351219 -2.895182276012597811
-4.093685624645633681 0.6031822709190041154
0.8747618153778402572 -2.873000195891191932
-.3674310929115822688 -2.229250347763435336
0.1096303822477908696 -3.025108843551722160
-2.238692648820788111 2.833158915349173856
4.945026361466620557 0.6189562275513755818
-4.432165544535702217 -.4696213241734936705
-4.823083897725491731 -1.634677807061203358
-.4151098775363193383 -2.118273767338665792
-4.299817235610317923 -.04975826481745758423
-3.157432720841264473 2.876478716354748499
-.1063509283261012683 -2.741019251321031636
-3.003194176766056600 3.052554134987571999


==> data/datasets/trochoid.csv <==
x y
-2.127258367652120175 -.07068304962172122785
.2724385972242268639 -.01751889602392664447
.3530191645889589336 .3723242283959573573
-2.082304225276246701 .2314471084383931676
.3090522246271801832 .1938977560336742345
.4763147720059043300 -.05290569366432679166
.5346627598053527164 .5400729938249881901
-.05114946638158412995 .7480200439778255106
.4622553965315816527 .1311541318269738299
-2.111766037031448384 -.1203957306766616497
.4658989375006803435 .1161446896035595588
1.241811777553036400 .9182495816154613300
-2.133869714616402291 .006913165293538248157
2.240216594158294772 .8085428403785439588
.6770370655931768900 .6642183236786143308
-1.964964778368481602 .4320363867100477928
.4029725336583179773 .3784274308485754412
.2739599955485120253 .04114300749981925076
2.145011327118975686 .8494256110035549590
.6683974913425126951 .6576914636911463941
-2.128021228084788330 -.06679709058050592452
.1032746304507031199 .6423890073584717086
-1.059829761624759614 .9373228392582546586
-2.025041273266518616 .3435962720601968279
1.562108399084627175 .9543571323271990980
-1.352201540157190518 .8646177449856609076
.4230330962749833112 -.1696665994697520441
-2.114711589367417766 -.1134166197120556885
.2903375354759700766 -.1110163309630494144
.2722130736733542888 .01120603107609441373
.4365388732402296079 .2110179706072043693
-1.359250235388788308 .8620905022924492123
.1369326344266402207 .6147653870697339373
2.051483487143065165 .8822856546599467942
-.9941502630510277161 .9456513332303178032
.3184098271337250097 -.1592015419495065309
.5670396317710758582 .5717875896137616376
-.7830962170184287974 .9538415734765506304
1.126260131484575489 .8883675173975568162
.4333716640705685963 .2190642073193600492


==> data/new-toy/nonp-WeightedLossB-Adj600.csv <==
itr,t1,t2,t3
0,13.168091682593028,55.25348167419433,35.41498187383016
500,13.814307300249736,54.41937573750814,34.194891866048174
1000,9.9109024087588,53.13613999684652,38.32360013326009
1500,10.222742879390717,56.396668402353924,40.090869681040445
2000,10.089452493190766,58.974448426564535,38.68984139760335
2500,10.688002785046896,58.910533841451006,38.94356139500936
3000,9.17073487341404,58.83310000101725,39.66396579742432
3500,8.264689660072326,57.540978876749676,38.95028403600057
4000,10.011599413553874,58.951849619547524,38.93711808522542
4500,9.986509315172832,53.3794607480367,35.805667050679524
5000,9.778243660926819,47.8131965637207,36.01551911036174
5500,10.3954336643219,54.79336843490601,37.16512546539307
6000,10.82356602748235,50.1321044921875,38.17519048055013
6500,9.78509299357732,43.0137688477834,36.459421920776364
7000,10.222342928250631,44.63559462229411,33.751755746205646
7500,12.376742498079937,42.885257212320965,27.894674015045165
8000,11.375538349151611,43.76135126749674,28.655714130401613
8500,10.046190921465556,44.336436080932614,27.292339452107747
9000,11.194237327575683,42.86399710973104,25.852458318074543
9500,10.460063723723094,46.908167902628584,24.31071704228719
9999,11.154718951384227,44.99894100824992,23.994807147979735


==> data/new-toy/nonp-WeightsB-Og600.csv <==
itr,t1c1,t1c2,t1c3,t2c1,t2c2,t2c3,t3c1,t3c2,t3c3
0,1,0,0,1,0,0,1,0,0
500,1,0,0,1,0,0,1,0,0
1000,1,0,0,1,0,0,1,0,0
1500,1,0,0,1,0,0,1,0,0
2000,1,0,0,1,0,0,1,0,0
2500,1,0,0,1,0,0,1,0,0
3000,1,0,0,1,0,0,1,0,0
3500,1,0,0,1,0,0,1,0,0
4000,1,0,0,1,0,0,1,0,0
4500,0.79732407,0.20267593,0,0.4134113364,0.5865886636,0,0.4391429107,0.5608570893,0
5000,0.8238269708,0.1761730292,0,0.2862936706,0.7137063294,0,0.4873474808,0.5126525192,0
5500,0.8425367057,0.1574632943,0,0.2459008026,0.7540991974,0,0.4089201113,0.5910798887,0
6000,0.8492579614,0.1507420386,0,0.1664921326,0.8335078674,0,0.5063650848,0.4936349152,0
6500,0.8815547478,0.1184452522,0,0.1598436453,0.8401563547,0,0.5748946832,0.4251053168,0
7000,0.6589616195,0.1265444622,0.2144939182,0.1221271177,0.796204607,0.08166827521,0.2811934619,0.3101737019,0.4086328362
7500,0.7873106984,0.0981809152,0.1145083864,0.07718571681,0.7179650493,0.2048492338,0.09214908277,0.1968953863,0.710955531
8000,0.766930022,0.1288680225,0.1042019555,0.07079154414,0.7309892087,0.1982192472,0.08403914614,0.1238507135,0.7921101404
8500,0.7888563795,0.1142020558,0.09694156465,0.0738330252,0.7183768981,0.2077900767,0.07274727927,0.1245414682,0.8027112525
9000,0.80905907,0.1047482973,0.08619263269,0.06104689956,0.6494470985,0.2895060019,0.1012274425,0.107326929,0.7914456285
9500,0.7723576084,0.1332183105,0.09442408108,0.06493138791,0.6323444254,0.3027241867,0.08160170967,0.1022882599,0.8161100304
9999,0.7890108873,0.1225519307,0.08843718195,0.06622561111,0.6204875152,0.3132868737,0.08629763026,0.1136116709,0.8000906988

==> data/new-toy/nonunif-reset-slow-WeightedLossB600.csv <==
itr,t1,t2,t3
0,13.168224847316742,55.257461611429854,35.41390733718872
500,8.757899236679076,59.29566866556804,39.215286350250246
1000,8.746318860848744,59.13043003082275,38.686267948150636
1500,8.737856312592823,58.32825565338135,38.1160272916158
2000,8.71825315952301,58.7777125676473,38.57030391693115
2500,8.701311814785004,58.8075044631958,38.62513597806295
3000,8.695570798714956,58.45286235809326,38.391628917058306
3500,8.707802140712738,58.790798568725585,38.655865557988484
4000,8.724966609477997,58.76635322570801,38.48559393882751
4500,12.224858319759369,62.15832691192627,41.05056416193644
5000,12.563863182067871,62.973055585225424,41.27658274968465
5500,12.980686235427857,52.16532068252563,40.875186395645144
6000,12.819695071379344,50.18410882949829,39.3820865948995
6500,12.580562162399293,47.52989015579224,37.650338347752886
7000,12.04106475909551,44.07163931528727,36.57121432622274
7500,13.360897529125214,57.79316660563151,29.972238636016847
8000,13.731361405054729,58.354538408915204,28.30867091814677
8500,13.726816236972809,59.788605244954425,28.400747434298196
9000,14.006623593966166,61.8983557065328,28.071175583203633
9500,14.106700472036998,62.35348539352417,27.767068688074747


==> data/new-toy/unif-reset-slow-AvgLossB600.csv <==
itr,t1,t2,t3
0,13.168235973600774,55.257434876759845,35.41391418973605
500,12.955857353738198,54.58246245503425,35.29537779827913
1000,13.22373593027393,2678.1207797731954,3998.180118112167
1500,11.622630288054546,1238.3835956835746,1715.029252963861
2000,13.76251957570513,1381.4327538808186,1295.5596471687159
2500,14.6673375026385,2079.2550307369233,1756.5971299342314
3000,13.734231065909068,2175.6508991336823,1871.3993324319522
3500,14.79080194056034,9.784303057209078e+33,41602.35055058857
4000,15.362779960632324,10622.279289224942,4.1279024409358205e+20
4500,14.65290494799614,91.48210435827573,77.31383891820907
5000,10.305993839163953,69.35523579518001,43.25046842217446
5500,12.46534222026666,66.4086330986023,43.582775779565175
6000,12.816371310154597,62.40111365477244,41.80520386695862
6500,12.756465720733006,60.636037506659825,41.10139237244924
7000,12.854418454567591,59.09180911183357,40.916340129375456
7500,13.782457769711812,61.01452802022298,38.53827026287715
8000,15.464327354431152,63.080865524609884,38.94394676844279
8500,16.32502850651741,64.69866242488226,39.375460321903226
9000,16.669062445958456,65.36098257939021,39.222194821039835
9500,17.40421355565389,66.62162194093068,39.57180940786998

